Positive Ion Chemistry in an N$_2$-CH$_4$ Plasma Discharge: Key Precursors to the Growth of Titan Tholins

Titan is unique in the solar system as it hosts a dense atmosphere mainly made of N$_2$ and CH$_4$. Cassini-Huygens revealed the presence of an intense atmospheric photochemistry initiated by the photo-dissociation and ionization of N$_2$ and CH$_4$. In the upper atmosphere, Cassini detected signatures compatible with the presence of heavily charged molecules, precursors for the solid core of the aerosols. However, the processes coupling ion chemistry and aerosol formation and growth are still mostly unknown. In this study, we investigated the cation chemistry responsible for an efficient organic growth that we observe in Titan's upper atmosphere, simulated using the PAMPRE plasma reactor. Cation precursors were measured by in situ ion mass spectrometry in a cold plasma and compared with INMS observations taken during the T40 flyby. A series of positive ion measurements were performed in three CH$_4$ mixing ratios (1%, 5% and 10%) showing a variability in ion population. Low CH$_4$ concentrations result in an abundance of amine cations such as NH$_4^+$ whereas aliphatic compounds dominate at higher methane concentrations. In conditions of favored tholin production, the presence of C2 compounds such as HCNH$^+$ and C$_2$H$_5^+$ is found to be consistent with copolymeric growth structures seen in tholin material. The observed abundance of these two ions particularly in conditions with lower CH$_4$ amounts is consistent with modeling work simulating aerosol growth in Titan's ionosphere, which includes mass exchange primarily between HCNH$^+$ and C$_2$H$_5^+$ and negatively charged particles. These results also confirm the prevalent role of C2 cations as precursors to molecular growth and subsequent mass transfer to the charged aerosol particles as the CH$_4$ abundance decreases towards lower altitudes.

==> manifest.txt <==
% Copyright 2007-2018 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


